HumanoidArena: Benchmarking Egocentric Hierarchical Whole-body Learning

Humanoid robots promise whole-body interaction in human-centered environments, but scalable policy learning remains difficult because task-level decision-making and whole-body dynamic execution are tightly coupled. A practical solution is hierarchical control, where a high-level policy predicts intermediate whole-body actions and low-level general motion trackers (GMTs) execute them as stable humanoid motion. However, existing benchmarks rarely evaluate the policy-tracker interface itself, leaving open whether intermediate whole-body actions are executable, robust under task distribution shifts, and transferable across different GMT backends. We introduce HumanoidArena, a simulation-first benchmark for egocentric hierarchical whole-body learning. The benchmark formulates policy learning as a hierarchical decision making problem: a high-level policy converts egocentric vision, proprioception, and instructions into a compact whole-body action, which is subsequently executed by a low-level GMT. Instead of treating the legs as planar transport tools, HumanoidArena emphasizes interactions where lower-body coordination is structurally necessary in task completion. We therefore design 7 leg-critical HOI/HSI tasks in which success requires foot placement, balance maintenance, posture adjustment, and whole-body reorientation. To further diagnose the hierarchical system, we evaluate policies from two complementary perspectives: perturbation-conditioned generalization and GMT-conditioned transfer. Experiments show that hierarchical control enables learned policies to solve diverse leg-critical interactions, but performance is strongly tracker-conditioned and cross-GMT transfer remains fragile. These results position HumanoidArena as a benchmark for studying transferable intermediate action representations and scalable egocentric whole-body policy learning.

==> frames/MANIFEST.txt <==
../frames/sonic_boxing_success/frame_0001.jpg
../frames/sonic_boxing_success/frame_0003.jpg
../frames/sonic_boxing_success/frame_0004.jpg
../frames/sonic_boxing_success/frame_0006.jpg
../frames/sonic_boxing_success/frame_0007.jpg
../frames/sonic_boxing_success/frame_0009.jpg
../frames/sonic_boxing_success/frame_0010.jpg
../frames/sonic_boxing_success/frame_0012.jpg
../frames/sonic_boxing_success/frame_0013.jpg
../frames/sonic_boxing_success/frame_0015.jpg
../frames/sonic_doubledesk_success/frame_0001.jpg
../frames/sonic_doubledesk_success/frame_0013.jpg
../frames/sonic_doubledesk_success/frame_0026.jpg
../frames/sonic_doubledesk_success/frame_0038.jpg
../frames/sonic_doubledesk_success/frame_0051.jpg
../frames/sonic_doubledesk_success/frame_0063.jpg
../frames/sonic_doubledesk_success/frame_0076.jpg
../frames/sonic_doubledesk_success/frame_0088.jpg
../frames/sonic_doubledesk_success/frame_0101.jpg
../frames/sonic_doubledesk_success/frame_0113.jpg
../frames/sonic_football_success/frame_0001.jpg
../frames/sonic_football_success/frame_0008.jpg
../frames/sonic_football_success/frame_0015.jpg
../frames/sonic_football_success/frame_0022.jpg
../frames/sonic_football_success/frame_0029.jpg
../frames/sonic_football_success/frame_0035.jpg
../frames/sonic_football_success/frame_0042.jpg
../frames/sonic_football_success/frame_0049.jpg
../frames/sonic_football_success/frame_0056.jpg
../frames/sonic_football_success/frame_0063.jpg
../frames/sonic_opendoor_success/frame_0001.jpg
../frames/sonic_opendoor_success/frame_0009.jpg
../frames/sonic_opendoor_success/frame_0016.jpg
../frames/sonic_opendoor_success/frame_0024.jpg
../frames/sonic_opendoor_success/frame_0031.jpg
../frames/sonic_opendoor_success/frame_0039.jpg
../frames/sonic_opendoor_success/frame_0046.jpg
../frames/sonic_opendoor_success/frame_0054.jpg
../frames/sonic_opendoor_success/frame_0061.jpg
../frames/sonic_opendoor_success/frame_0069.jpg
../frames/sonic_ppbox_success/frame_0001.jpg
../frames/sonic_ppbox_success/frame_0007.jpg
../frames/sonic_ppbox_success/frame_0013.jpg
../frames/sonic_ppbox_success/frame_0018.jpg
../frames/sonic_ppbox_success/frame_0024.jpg
../frames/sonic_ppbox_success/frame_0030.jpg
../frames/sonic_ppbox_success/frame_0036.jpg
../frames/sonic_ppbox_success/frame_0041.jpg
../frames/sonic_ppbox_success/frame_0047.jpg
../frames/sonic_ppbox_success/frame_0053.jpg
../frames/sonic_sitsofa_success/frame_0001.jpg
../frames/sonic_sitsofa_success/frame_0008.jpg
../frames/sonic_sitsofa_success/frame_0014.jpg
../frames/sonic_sitsofa_success/frame_0021.jpg
../frames/sonic_sitsofa_success/frame_0028.jpg
../frames/sonic_sitsofa_success/frame_0034.jpg
../frames/sonic_sitsofa_success/frame_0041.jpg
../frames/sonic_sitsofa_success/frame_0048.jpg
../frames/sonic_sitsofa_success/frame_0054.jpg
../frames/sonic_sitsofa_success/frame_0061.jpg
../frames/twist2_visionnavi_success/frame_0001.jpg
../frames/twist2_visionnavi_success/frame_0008.jpg
../frames/twist2_visionnavi_success/frame_0016.jpg
../frames/twist2_visionnavi_success/frame_0023.jpg
../frames/twist2_visionnavi_success/frame_0030.jpg
../frames/twist2_visionnavi_success/frame_0038.jpg
../frames/twist2_visionnavi_success/frame_0045.jpg
../frames/twist2_visionnavi_success/frame_0052.jpg
../frames/twist2_visionnavi_success/frame_0060.jpg
../frames/twist2_visionnavi_success/frame_0067.jpg

